Skew-Symmetric Adjacency Matrices for Clustering Directed Graphs

Cut-based directed graph (digraph) clustering often focuses on finding dense within-cluster or sparse between-cluster connections, similar to cut-based undirected graph clustering methods. In contrast, for flow-based clusterings the edges between clusters tend to be oriented in one direction and have been found in migration data, food webs, and trade data. In this paper we introduce a spectral algorithm for finding flow-based clusterings. The proposed algorithm is based on recent work which uses complex-valued Hermitian matrices to represent digraphs. By establishing an algebraic relationship between a complex-valued Hermitian representation and an associated real-valued, skew-symmetric matrix the proposed algorithm produces clusterings while remaining completely in the real field. Our algorithm uses less memory and asymptotically less computation while provably preserving solution quality. We also show the algorithm can be easily implemented using standard computational building blocks, possesses better numerical properties, and loans itself to a natural interpretation via an objective function relaxation argument.

==> Digraph Clustering SIMODS Format/CSV_Data/SkewRW_PanLi_graph1.csv <==
nodeid,name,group,colorlab
0,2um Spherical Phytoplankt,x,red
1,Synedococcus,x,red
2,Oscillatoria,x,red
3,Small Diatoms (<20um),x,red
4,Big Diatoms (>20um),x,red
5,Dinoflagellates,x,red
6,Other Phytoplankton,x,red
7,Benthic Phytoplankton,Demersal Producer,red
8,Thalassia,Seagrass Producer,red
9,Halodule,Seagrass Producer,red
10,Syringodium,Seagrass Producer,red
12,Drift Algae,Algae Producer,red
13,Epiphytes,Algae Producer,red
14,Free Bacteria,Microbial Microfauna,red
15,Water Flagellates,Microbial Microfauna,red
16,Water Cilitaes,Microbial Microfauna,red
23,Benthic Flagellates,Sediment Organism Microfauna,red
24,Benthic Ciliates,Sediment Organism Microfauna,red
25,Meiofauna,Sediment Organism Microfauna,red
28,Other Cnidaridae,Macroinvertebrates,blue
51,Stone Crab,x,blue
53,Rays,x,blue
55,Bonefish,x,blue
59,Lizardfish,Benthic Fishes,blue
60,Catfish,Benthic Fishes,blue
61,Eels,Demersal Fishes,blue
63,Brotalus,Demersal Fishes,blue
65,Needlefish,Pelagic Fishes,blue
69,Snook,x,blue
76,Jacks,x,blue
77,Pompano,x,blue
78,Other Snapper,x,blue
79,Gray Snapper,x,blue
81,Grunt,x,blue
82,Porgy,x,blue
84,Scianids,x,blue
85,Spotted Seatrout,x,blue
86,Red Drum,x,blue
87,Spadefish,x,blue
95,Flatfish,Benthic Fishes,blue
96,Filefishes,x,blue
97,Puffer,x,blue
98,Other Pelagic Fishes,Pelagic Fishes,blue
105,Small Herons + Egrets,x,blue
106,Ibis,x,blue
107,Roseate Spoonbill,x,blue
108,Herbivorous Ducks,x,blue
109,Omnivorous Ducks,x,blue
112,Gruiformes,x,blue
113,Small Shorebirds,x,blue
114,Gulls + Terns,x,blue
117,Loggerhead Turtle,x,blue
118,Green Turtle,x,blue

==> Digraph Clustering SIMODS Format/CSV_Data/SkewRW_PanLi_graph2.csv <==
nodeid,name,group,colorlab
27,Coral,x,green
29,Echinoderma,Macroinvertebrates,green
46,Lobster,x,green
49,Predatory Crabs,Macroinvertebrates,green
50,Callinectus sapidus,Macroinvertebrates,green
56,Sardines,Pelagic Fishes,green
57,Anchovy,Pelagic Fishes,green
58,Bay Anchovy,Pelagic Fishes,green
62,Toadfish,Benthic Fishes,green
64,Halfbeaks,Pelagic Fishes,green
66,Other Killifish,x,green
67,Goldspotted killifish,Demersal Fishes,green
68,Rainwater killifish,Demersal Fishes,green
71,Silverside,Pelagic Fishes,green
72,Other Horsefish,x,green
73,Gulf Pipefish,x,green
74,Dwarf Seahorse,x,green
80,Mojarra,x,green
83,Pinfish,x,green
88,Parrotfish,x,green
90,Mullet,Pelagic Fishes,green
92,Blennies,Benthic Fishes,green
93,Code Goby,Benthic Fishes,green
94,Clown Goby,Benthic Fishes,green
99,Other Demersal Fishes,Demersal Fishes,green
52,Sharks,x,yellow
54,Tarpon,x,yellow
75,Grouper,x,yellow
89,Mackerel,x,yellow
91,Barracuda,x,yellow
100,Loon,x,yellow
101,Greeb,x,yellow
102,Pelican,x,yellow
103,Comorant,x,yellow
104,Big Herons + Egrets,x,yellow
110,Predatory Ducks,x,yellow
111,Raptors,x,yellow
116,Crocodiles,x,yellow
120,Dolphin,x,yellow
17,Acartia Tonsa,Zooplankton Microfauna,purple
18,Oithona nana,Zooplankton Microfauna,purple
19,Paracalanus,Zooplankton Microfauna,purple
20,Other Copepoda,Zooplankton Microfauna,purple
21,Meroplankton,Zooplankton Microfauna,purple
22,Other Zooplankton,Zooplankton Microfauna,purple
26,Sponges,Macroinvertebrates,purple
30,Bivalves,Macroinvertebrates,purple
31,Detritivorous Gastropods,Macroinvertebrates,purple
32,Epiphytic Gastropods,x,purple
33,Predatory Gastropods,Macroinvertebrates,purple
34,Detritivorous Polychaetes,Macroinvertebrates,purple
35,Predatory Polychaetes,Macroinvertebrates,purple
36,Suspension Feeding Polych,Macroinvertebrates,purple
37,Macrobenthos,Macroinvertebrates,purple
38,Benthic Crustaceans,Macroinvertebrates,purple
39,Detritivorous Amphipods,Macroinvertebrates,purple
40,Herbivorous Amphipods,Macroinvertebrates,purple
41,Isopods,Macroinvertebrates,purple
42,Herbivorous Shrimp,Macroinvertebrates,purple
43,Predatory Shrimp,Macroinvertebrates,purple
44,Pink Shrimp,Macroinvertebrates,purple
45,Thor Floridanus,x,purple
47,Detritivorous Crabs,Macroinvertebrates,purple
48,Omnivorous Crabs,Macroinvertebrates,purple
70,Sailfin Molly,x,purple

==> Digraph Clustering SIMODS Format/CSV_Data/p45.csv <==
Alg,Setup,Embedding,Kmeans,SpeedUp
Herm,1.3,357.5,5406.6,1.0
Skew-F,1.0,248.2,26.5,20.9
Skew-R,1.1,253.8,17.8,21.1
BCS,0.9,867.1,18.4,6.5
DD-Sym,33.1,160.6,25.2,26.3
SVD-M,0.0,203.1,29.0,24.8


==> Digraph Clustering SIMODS Format/CSV_Data/p5.csv <==
Alg,Setup,Embedding,Kmeans,SpeedUp
Herm,1.2,322.0,4934.0,1.0
Skew-F,1.0,217.0,22.0,21.9
Skew-R,1.1,221.7,15.5,22.1
BCS,0.7,713.5,16.1,7.2
DD-Sym,33.3,173.9,22.0,22.9
SVD-M,0.0,184.8,26.4,24.9


==> Digraph Clustering SIMODS Format/CSV_Data/p6.csv <==
Alg,Setup,Embedding,Kmeans,SpeedUp
Herm,1.5,330.2,4433.3,1.0
Skew-F,1.1,230.8,19.1,19.0
Skew-R,1.3,237.2,14.3,18.8
BCS,0.7,717.2,15.7,6.5
DD-Sym,41.7,240.2,21.0,15.7
SVD-M,0.0,199.9,26.5,21.0


==> Digraph Clustering SIMODS Format/CSV_Data/p8_e.csv <==
Alg,Setup,Embedding,Kmeans,SpeedUp, Dim
Herm,2.6,339.0,3510.5,1.0, $\numv \times \numv$
Skew-F,1.5,280.0,14.9,13.0, $\numv \times l$
Skew-R,1.8,286.3,12.1,12.8, $\numv \times 1$
BCS,0.8,704.1,16.7,5.3, $\numv \times 2\lfloor \frac{k}{2} \rfloor$
DD-Sym,63.7,342.7,17.9,9.1, $\numv \times k$
SVD-M,0.0,209.1,24.0,16.5, $\numv \times 2k$


==> Digraph Clustering SIMODS Format/data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










